Super-resolution and denoising of fluid flow using physics-informed convolutional neural networks without high-resolution labels

High-resolution (HR) information of fluid flows, although preferable, is usually less accessible due to limited computational or experimental resources. In many cases, fluid data are generally sparse, incomplete, and possibly noisy. How to enhance spatial resolution and decrease the noise level of flow data is essential and practically useful. Deep learning (DL) techniques have been demonstrated to be effective for super-resolution (SR) tasks, which, however, primarily rely on sufficient HR labels for training. In this work, we present a novel physics-informed DL-based SR solution using convolutional neural networks (CNN), which is able to produce HR flow fields from low-resolution (LR) inputs in high-dimensional parameter space. By leveraging the conservation laws and boundary conditions of fluid flows, the CNN-SR model is trained without any HR labels. Moreover, the proposed CNN-SR solution unifies the forward SR and inverse data assimilation for the scenarios where the physics is partially known, e.g., unknown boundary conditions. Several flow SR problems relevant to cardiovascular applications have been studied to demonstrate the proposed method's effectiveness and merit. Both Gaussian and non-Gaussian MRI noises are investigated to illustrate the denoising capability.

==> NS_Parametirc_ColorBar.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        axis on top,% ----
        scale only axis,
        enlargelimits=false,
        xmin=0,
        xmax=2,
        ymajorticks=false,
        xtick={0,0.4,0.8,1.2,1.6,2.0}
        ]
      \addplot[thick,blue] graphics[xmin=0,ymin=0,xmax=2,ymax=0.25] {./NS_Parametirc_ColorBar.png};
    \end{axis}
\end{tikzpicture}


==> VelocityErrorVSNoise.tikz <==
% This file was created by tikzplotlib v0.9.1.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.03,0.97)}, anchor=north west, draw=white!80!black},
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Noise level ($c$)},
xmin=-0.05, xmax=1.05,
xtick={0,0.2,0.4,0.6,0.8,1.0},
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={Relative error $e$},
ymin=0.0469340665092692, ymax=0.57956841280181,
ytick style={color=black},
ytick={0,0.1,0.2,0.3,0.4,0.5,0.6},
yticklabels={0.0,0.05,0.1,0.2,0.3,0.4,0.5,0.6}
]
\addplot [semithick, color0, mark=asterisk, mark size=3, mark options={solid}]
table {%
0 0.0711447186134756
0.2 0.0915140101499856
0.4 0.127002708867192
0.6 0.13718140295893
0.8 0.160767805792391
1 0.1952396190539
};
\addlegendentry{CNN}
\addplot [semithick, color1, mark=*, mark size=3, mark options={solid}]
table {%
0 0.109862278148532
0.2 0.151364630691707
0.4 0.240521100848913
0.6 0.341397885978222
0.8 0.446938222974539
1 0.555357760697603
};
\addlegendentry{Bicubic}
\end{axis}

\end{tikzpicture}


==> case1_coarse_mesh.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        axis on top,% ----
        scale only axis,
        enlargelimits=false,
        xmin=-0.058,
        xmax=0.23,
        ymin=0.0,
        ymax=0.37,
        axis equal=false,
        xtick={0,0.1,0.23}
        ]
      \addplot[thick,blue] graphics[xmin=-0.058,ymin=0.0,xmax=0.23,ymax=0.37] {./case1_coarse_mesh.png};
    \end{axis}
\end{tikzpicture}


==> case1_fine_mesh.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        axis on top,% ----
        scale only axis,
        enlargelimits=false,
        xmin=-0.058,
        xmax=0.23,
        ymin=0.0,
        ymax=0.37,
        axis equal=false,
        xtick={0,0.1,0.23}
        ]
      \addplot[thick,blue] graphics[xmin=-0.058,ymin=0.0,xmax=0.23,ymax=0.37] {./case1_fine_mesh.png};
    \end{axis}
\end{tikzpicture}


==> case_parametric_coarsemesh.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        axis on top,% ----
        scale only axis,
        enlargelimits=false,
        xmin=0,
        xmax=1,
        ymin=0,
        ymax=1,
        axis equal=true
              ]
      \addplot[thick,blue] graphics[xmin=0,ymin=0.0,xmax=1,ymax=1] {./case_parametric_coarsemesh.png};
    \end{axis}
\end{tikzpicture}


==> case_parametric_finemesh.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        axis on top,% ----
        scale only axis,
        enlargelimits=false,
        xmin=0,
        xmax=1,
        ymin=0,
        ymax=1,
        axis equal=true
              ]
      \addplot[thick,blue] graphics[xmin=0,ymin=0.0,xmax=1,ymax=1] {./case_parametric_finemesh.png};
    \end{axis}
\end{tikzpicture}

